Adversarial Tokenization

Current LLM pipelines account for only one possible tokenization for a given string, ignoring exponentially many alternative tokenizations during training and inference. For example, the standard Llama3 tokenization of penguin is [p,enguin], yet [peng,uin] is another perfectly valid alternative. In this paper, we show that despite LLMs being trained solely on one tokenization, they still retain semantic understanding of other tokenizations, raising questions about their implications in LLM safety. Put succinctly, we answer the following question: can we adversarially tokenize an obviously malicious string to evade safety and alignment restrictions? We show that not only is adversarial tokenization an effective yet previously neglected axis of attack, but it is also competitive against existing state-of-the-art adversarial approaches without changing the text of the harmful request. We empirically validate this exploit across three state-of-the-art LLMs and adversarial datasets, revealing a previously unknown vulnerability in subword models.

==> data/edge_count_linear.dat <==
x y
1.0 -196.71528571428559
1.1919191919191918 -185.80556277056266
1.3838383838383839 -174.8958398268397
1.5757575757575757 -163.98611688311678
1.7676767676767677 -153.07639393939382
1.9595959595959596 -142.1666709956709
2.1515151515151514 -131.25694805194797
2.3434343434343434 -120.34722510822502
2.5353535353535355 -109.43750216450206
2.727272727272727 -98.52777922077914
2.919191919191919 -87.61805627705618
3.111111111111111 -76.70833333333326
3.3030303030303028 -65.79861038961033
3.494949494949495 -54.88888744588738
3.686868686868687 -43.97916450216442
3.8787878787878785 -33.0694415584415
4.070707070707071 -22.159718614718543
4.262626262626263 -11.249995670995588
4.454545454545454 -0.34027272727269064
4.646464646464646 10.569450216450264
4.838383838383838 21.479173160173218
5.03030303030303 32.38889610389617
5.222222222222222 43.29861904761913
5.4141414141414135 54.208341991342024
5.6060606060606055 65.11806493506492
5.797979797979798 76.02778787878788
5.98989898989899 86.93751082251083
6.181818181818182 97.84723376623378
6.373737373737374 108.75695670995674
6.565656565656565 119.66667965367964
6.757575757575757 130.5764025974026
6.949494949494949 141.48612554112555
7.141414141414141 152.3958484848485
7.333333333333333 163.3055714285714
7.525252525252525 174.21529437229435
7.717171717171717 185.1250173160173
7.909090909090908 196.0347402597402
8.1010101010101 206.94446320346316
8.292929292929292 217.8541861471861
8.484848484848484 228.76390909090907
8.676767676767676 239.67363203463202
8.868686868686869 250.58335497835498
9.06060606060606 261.49307792207793
9.252525252525253 272.4028008658009
9.444444444444445 283.31252380952384
9.636363636363635 294.2222467532467
9.828282828282827 305.13196969696963
10.020202020202019 316.0416926406926
10.212121212121211 326.95141558441543
10.404040404040403 337.8611385281384
10.595959595959595 348.77086147186134
10.787878787878787 359.6805844155843
10.97979797979798 370.59030735930725
11.171717171717171 381.5000303030302
11.363636363636363 392.40975324675316
11.555555555555555 403.3194761904761
11.747474747474747 414.22919913419906
11.93939393939394 425.138922077922
12.13131313131313 436.04864502164486
12.323232323232322 446.9583679653678
12.515151515151514 457.86809090909077
12.707070707070706 468.7778138528137
12.898989898989898 479.6875367965367
13.09090909090909 490.59725974025963
13.282828282828282 501.5069826839826
13.474747474747474 512.4167056277056
13.666666666666666 523.3264285714286
13.858585858585858 534.2361515151513
14.05050505050505 545.1458744588742
14.242424242424242 556.0555974025972
14.434343434343434 566.9653203463201
14.626262626262625 577.8750432900431
14.818181818181817 588.784766233766
15.010101010101009 599.694489177489
15.2020202020202 610.604212121212
15.393939393939393 621.5139350649349
15.585858585858585 632.4236580086579
15.777777777777777 643.3333809523808
15.969696969696969 654.2431038961038
16.16161616161616 665.1528268398265
16.353535353535353 676.0625497835497
16.545454545454547 686.9722727272726
16.737373737373737 697.8819956709956
16.929292929292927 708.7917186147183
17.12121212121212 719.7014415584415
17.31313131313131 730.6111645021642
17.505050505050505 741.5208874458872
17.696969696969695 752.4306103896101
17.88888888888889 763.3403333333331
18.08080808080808 774.250056277056
18.27272727272727 785.1597792207788
18.464646464646464 796.069502164502
18.656565656565654 806.9792251082247
18.848484848484848 817.8889480519479
19.040404040404038 828.7986709956706
19.232323232323232 839.7083939393935
19.424242424242422 850.6181168831165
19.616161616161616 861.5278398268395
19.808080808080806 872.4375627705624
20.0 883.3472857142854


==> data/edge_count_poly.dat <==
x y
1.0 2.554088846022922
1.1919191919191918 3.6285208746069952
1.3838383838383839 4.891102290685055
1.5757575757575757 6.341833094257099
1.7676767676767677 7.980713285323129
1.9595959595959596 9.807742863883144
2.1515151515151514 11.822921829937142
2.3434343434343434 14.026250183485129
2.5353535353535355 16.417727924527103
2.727272727272727 18.997355053063053
2.919191919191919 21.765131569092993
3.111111111111111 24.721057472616927
3.3030303030303028 27.865132763634833
3.494949494949495 31.197357442146732
3.686868686868687 34.71773150815262
3.8787878787878785 38.42625496165248
4.070707070707071 42.32292780264634
4.262626262626263 46.40775003113418
4.454545454545454 50.68072164711599
4.646464646464646 55.141842650591805
4.838383838383838 59.791113041561594
5.03030303030303 64.62853282002538
5.222222222222222 69.65410198598315
5.4141414141414135 74.86782053943487
5.6060606060606055 80.26968848038062
5.797979797979798 85.85970580882034
5.98989898989899 91.63787252475404
6.181818181818182 97.60418862818175
6.373737373737374 103.75865411910341
6.565656565656565 110.10126899751906
6.757575757575757 116.63203326342871
6.949494949494949 123.35094691683236
7.141414141414141 130.25800995772997
7.333333333333333 137.35322238612156
7.525252525252525 144.63658420200716
7.717171717171717 152.10809540538676
7.909090909090908 159.7677559962603
8.1010101010101 167.61556597462783
8.292929292929292 175.65152534048937
8.484848484848484 183.87563409384487
8.676767676767676 192.28789223469437
8.868686868686869 200.88829976303788
9.06060606060606 209.67685667887534
9.252525252525253 218.6535629822068
9.444444444444445 227.81841867303226
9.636363636363635 237.1714237513516
9.828282828282827 246.712578217165
10.020202020202019 256.44188207047245
10.212121212121211 266.3593353112738
10.404040404040403 276.46493793956915
10.595959595959595 286.75868995535853
10.787878787878787 297.2405913586419
10.97979797979798 307.91064214941923
11.171717171717171 318.7688423276905
11.363636363636363 329.81519189345585
11.555555555555555 341.0496908467151
11.747474747474747 352.4723391874684
11.93939393939394 364.08313691571567
12.13131313131313 375.8820840314568
12.323232323232322 387.869180534692
12.515151515151514 400.0444264254212
12.707070707070706 412.4078217036444
12.898989898989898 424.95936636936165
13.09090909090909 437.69906042257276
13.282828282828282 450.62690386327796
13.474747474747474 463.7428966914771
13.666666666666666 477.0470389071702
13.858585858585858 490.5393305103573
14.05050505050505 504.2197715010384
14.242424242424242 518.0883618792135
14.434343434343434 532.1451016448825
14.626262626262625 546.3899907980455
14.818181818181817 560.8230293387026
15.010101010101009 575.4442172668535
15.2020202020202 590.2535545824985
15.393939393939393 605.2510412856375
15.585858585858585 620.4366773762705
15.777777777777777 635.8104628543975
15.969696969696969 651.3723977200184
16.16161616161616 667.1224819731332
16.353535353535353 683.0607156137422
16.545454545454547 699.1870986418453
16.737373737373737 715.501631057442
16.929292929292927 732.0043128605329
17.12121212121212 748.6951440511178
17.31313131313131 765.5741246291965
17.505050505050505 782.6412545947694
17.696969696969695 799.8965339478361
17.88888888888889 817.3399626883971
18.08080808080808 834.9715408164518
18.27272727272727 852.7912683320003
18.464646464646464 870.7991452350433
18.656565656565654 888.9951715255798
18.848484848484848 907.3793472036108
19.040404040404038 925.9516722691353
19.232323232323232 944.7121467221541
19.424242424242422 963.6607705626667
19.616161616161616 982.7975437906734
19.808080808080806 1002.122466406174
20.0 1021.6355384091688


==> data/edge_count_scatter.dat <==
x y
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 258
13 270
14 392
15 398
16 556
17 661
18 776
19 904
20 909
1 1
2 3
3 8
4 17
5 32
6 41
7 89
8 95
9 168
10 170
11 252
12 341
13 412
14 492
15 577
16 686
17 802
18 917
19 922
20 1209
1 1
2 3
3 6
4 14
5 27
6 31
7 59
8 87
9 123
10 165
11 218
12 230
13 364
14 444
15 450
16 650
17 779
18 918
19 922
20 1202
1 1
2 3
3 7
4 16
5 20
6 40
7 63
8 94
9 131
10 138
11 242
12 308
13 395
14 402
15 593
16 720
17 858
18 1010
19 1170
20 1187
1 1
2 3
3 7
4 16
5 20
6 40
7 63
8 94
9 136
10 141
11 227
12 292
13 295
14 427
15 507
16 594
17 691
18 696
19 892
20 1011
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 317
13 384
14 462
15 474
16 651
17 772
18 780
19 1028
20 1186
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 320
13 384
14 392
15 542
16 644
17 651
18 854
19 983
20 1123
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 202
12 253
13 315
14 327
15 472
16 577
17 585
18 801
19 943
20 946
1 1
2 3
3 8
4 17
5 32
6 41
7 89
8 95
9 168
10 170
11 252
12 341
13 412
14 419
15 574
16 579
17 757
18 866
19 984
20 1114
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 255
13 317
14 396
15 403
16 561
17 668
18 786
19 918
20 1068
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 248
11 322
12 408
13 413
14 587
15 697
16 700
17 922
18 1047
19 1179
20 1321
1 1
2 3
3 8
4 14
5 32
6 58
7 64
8 118
9 120
10 183
11 258
12 263
13 374
14 382
15 529
16 535
17 702
18 808
19 924
20 1053
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 317
13 384
14 462
15 474
16 651
17 772
18 780
19 1028
20 1186
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 248
11 322
12 408
13 504
14 617
15 741
16 874
17 880
18 1179
19 1359
20 1362
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 317
13 384
14 462
15 474
16 651
17 772
18 780
19 1028
20 1186
1 1
2 3
3 6
4 14
5 27
6 31
7 59
8 87
9 92
10 156
11 201
12 254
13 260
14 375
15 455
16 545
17 549
18 731
19 841
20 844
1 1
2 3
3 8
4 16
5 24
6 50
7 85
8 90
9 157
10 210
11 272
12 276
13 402
14 483
15 486
16 650
17 745
18 843
19 957
20 962
1 1
2 2
3 6
4 10
5 22
6 38
7 61
8 66
9 118
10 120
11 180
12 248
13 304
14 369
15 374
16 506
17 592
18 595
19 769
20 870
1 1
2 3
3 6
4 14
5 27
6 31
7 59
8 87
9 92
10 156
11 201
12 254
13 260
14 375
15 455
16 545
17 549
18 731
19 841
20 844
1 1
2 3
3 8
4 17
5 32
6 41
7 89
8 95
9 168
10 170
11 252
12 341
13 412
14 492
15 585
16 591
17 779
18 899
19 1029
20 1172
1 1
2 3
3 8
4 17
5 32
6 51
7 87
8 94
9 165
10 167
11 248
12 333
13 403
14 410
15 563
16 568
17 744
18 852
19 969
20 1098
1 1
2 3
3 8
4 18
5 36
6 62
7 103
8 108
9 192
10 194
11 286
12 385
13 462
14 469
15 631
16 728
17 831
18 837
19 1057
20 1190
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 320
13 389
14 471
15 477
16 643
17 752
18 864
19 994
20 1139
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 258
13 322
14 397
15 403
16 566
17 676
18 796
19 804
20 1060
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 320
13 389
14 471
15 477
16 643
17 752
18 871
19 1003
20 1008
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 320
13 389
14 394
15 534
16 624
17 723
18 834
19 839
20 1063
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 320
13 389
14 394
15 534
16 624
17 723
18 834
19 839
20 1063
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 258
13 263
14 371
15 445
16 528
17 623
18 628
19 820
20 939
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 320
13 387
14 395
15 542
16 549
17 736
18 849
19 972
20 976
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 185
11 274
12 373
13 449
14 458
15 619
16 720
17 725
18 937
19 1066
20 1204
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 185
11 274
12 373
13 449
14 534
15 539
16 711
17 817
18 820
19 1034
20 1155
1 1
2 3
3 8
4 18
5 36
6 48
7 99
8 154
9 161
10 275
11 277
12 401
13 524
14 621
15 727
16 741
17 966
18 1109
19 1116
20 1409
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 202
12 253
13 315
14 327
15 472
16 577
17 585
18 801
19 943
20 946
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 248
11 322
12 408
13 413
14 587
15 697
16 700
17 922
18 1047
19 1179
20 1321
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 258
13 324
14 330
15 464
16 557
17 560
18 748
19 857
20 973
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 202
12 253
13 315
14 327
15 472
16 577
17 585
18 801
19 943
20 946
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 202
12 253
13 315
14 327
15 472
16 577
17 585
18 801
19 943
20 946
1 1
2 3
3 8
4 16
5 24
6 50
7 85
8 90
9 157
10 210
11 272
12 276
13 402
14 483
15 486
16 650
17 745
18 847
19 955
20 1077
1 1
2 2
3 6
4 10
5 22
6 38
7 61
8 66
9 118
10 120
11 180
12 248
13 304
14 369
15 374
16 506
17 592
18 595
19 769
20 870
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 320
13 389
14 394
15 534
16 624
17 723
18 834
19 839
20 1063
1 1
2 3
3 8
4 14
5 32
6 58
7 64
8 118
9 120
10 183
11 258
12 318
13 387
14 401
15 559
16 663
17 670
18 897
19 1042
20 1198
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 317
13 384
14 462
15 474
16 651
17 772
18 780
19 1028
20 1186
1 1
2 2
3 6
4 10
5 22
6 38
7 61
8 66
9 118
10 120
11 180
12 248
13 304
14 369
15 374
16 506
17 592
18 595
19 769
20 870
1 1
2 3
3 8
4 17
5 32
6 41
7 89
8 95
9 168
10 170
11 252
12 341
13 412
14 487
15 577
16 588
17 773
18 884
19 989
20 994
1 1
2 3
3 8
4 17
5 32
6 41
7 89
8 95
9 168
10 228
11 231
12 353
13 429
14 512
15 516
16 684
17 784
18 892
19 1011
20 1016
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 214
13 314
14 382
15 388
16 536
17 634
18 742
19 746
20 964
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 258
13 270
14 392
15 398
16 556
17 661
18 776
19 904
20 909
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 258
13 270
14 392
15 398
16 556
17 661
18 776
19 904
20 909
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 320
13 384
14 392
15 542
16 644
17 651
18 854
19 983
20 1123
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 320
13 386
14 464
15 559
16 566
17 756
18 879
19 1013
20 1161
1 1
2 3
3 8
4 17
5 32
6 41
7 89
8 95
9 168
10 170
11 252
12 341
13 412
14 492
15 497
16 659
17 760
18 870
19 874
20 1096
1 1
2 3
3 8
4 18
5 34
6 47
7 97
8 136
9 140
10 244
11 317
12 398
13 490
14 590
15 595
16 808
17 940
18 1081
19 1085
20 1369
1 1
2 2
3 6
4 10
5 22
6 38
7 61
8 66
9 118
10 163
11 217
12 221
13 331
14 404
15 485
16 577
17 677
18 682
19 895
20 1027
1 1
2 3
3 8
4 18
5 36
6 65
7 104
8 157
9 227
10 304
11 390
12 395
13 595
14 719
15 852
16 856
17 1124
18 1276
19 1279
20 1585
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 258
13 270
14 392
15 398
16 556
17 661
18 776
19 904
20 909
1 1
2 3
3 8
4 18
5 36
6 65
7 104
8 157
9 227
10 304
11 390
12 395
13 595
14 719
15 852
16 856
17 1124
18 1276
19 1279
20 1585
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 185
11 274
12 373
13 446
14 529
15 623
16 635
17 844
18 981
19 989
20 1269
1 1
2 3
3 8
4 17
5 32
6 41
7 89
8 95
9 168
10 228
11 231
12 353
13 429
14 512
15 516
16 684
17 784
18 892
19 1011
20 1016
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 185
11 274
12 373
13 449
14 534
15 539
16 711
17 817
18 820
19 1034
20 1155
1 1
2 3
3 6
4 14
5 27
6 31
7 59
8 87
9 123
10 127
11 201
12 255
13 258
14 368
15 436
16 511
17 515
18 667
19 669
20 828
1 1
2 3
3 8
4 14
5 32
6 58
7 64
8 118
9 120
10 183
11 258
12 318
13 387
14 464
15 556
16 669
17 677
18 903
19 1050
20 1209
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 317
13 384
14 462
15 474
16 651
17 772
18 780
19 1028
20 1186
1 1
2 3
3 8
4 14
5 32
6 58
7 64
8 118
9 120
10 183
11 258
12 318
13 387
14 392
15 532
16 622
17 721
18 832
19 837
20 1061
1 1
2 3
3 7
4 16
5 20
6 40
7 42
8 69
9 106
10 137
11 178
12 230
13 242
14 367
15 462
16 470
17 666
18 798
19 801
20 1067
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 202
12 253
13 315
14 327
15 472
16 577
17 585
18 801
19 943
20 1097
1 1
2 3
3 8
4 18
5 36
6 62
7 103
8 108
9 192
10 194
11 286
12 385
13 462
14 471
15 642
16 648
17 843
18 964
19 1095
20 1239
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 248
11 322
12 408
13 502
14 519
15 745
16 866
17 874
18 1193
19 1402
20 1605
1 1
2 3
3 8
4 17
5 32
6 41
7 89
8 95
9 168
10 170
11 252
12 341
13 412
14 487
15 495
16 667
17 780
18 787
19 1012
20 1152
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 248
11 322
12 402
13 409
14 602
15 712
16 843
17 850
18 1132
19 1305
20 1489
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 258
13 319
14 395
15 492
16 500
17 694
18 825
19 968
20 1126
1 1
2 3
3 8
4 17
5 32
6 41
7 89
8 95
9 168
10 170
11 252
12 341
13 412
14 492
15 497
16 659
17 760
18 763
19 967
20 1083
1 1
2 3
3 8
4 18
5 34
6 47
7 97
8 136
9 140
10 244
11 317
12 398
13 490
14 499
15 700
16 804
17 809
18 1063
19 1213
20 1216
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 320
13 389
14 394
15 534
16 624
17 723
18 834
19 839
20 1063
1 1
2 3
3 8
4 14
5 34
6 39
7 75
8 77
9 121
10 178
11 225
12 281
13 350
14 356
15 496
16 592
17 595
18 789
19 901
20 1020
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 202
12 253
13 315
14 327
15 472
16 577
17 585
18 801
19 943
20 946
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 320
13 324
14 446
15 522
16 606
17 701
18 706
19 898
20 1016
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 248
11 322
12 408
13 502
14 519
15 745
16 866
17 874
18 1193
19 1402
20 1605
1 1
2 3
3 8
4 17
5 32
6 41
7 89
8 95
9 168
10 170
11 252
12 341
13 409
14 490
15 498
16 666
17 769
18 883
19 891
20 1131
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 248
11 322
12 402
13 409
14 602
15 712
16 843
17 850
18 1132
19 1305
20 1489
1 1
2 3
3 8
4 16
5 24
6 50
7 85
8 90
9 157
10 210
11 272
12 276
13 402
14 483
15 486
16 650
17 745
18 847
19 959
20 968
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 185
11 274
12 373
13 449
14 534
15 539
16 711
17 817
18 820
19 1034
20 1155
1 1
2 3
3 8
4 18
5 36
6 48
7 99
8 154
9 161
10 275
11 277
12 401
13 524
14 618
15 722
16 837
17 849
18 1100
19 1258
20 1266
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 258
13 319
14 395
15 492
16 500
17 694
18 825
19 968
20 1126
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 255
13 316
14 385
15 469
16 561
17 657
18 663
19 891
20 1032
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 258
13 324
14 330
15 464
16 557
17 560
18 748
19 857
20 973
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 248
11 322
12 408
13 413
14 587
15 697
16 700
17 922
18 1047
19 1179
20 1321
1 1
2 3
3 8
4 18
5 27
6 60
7 72
8 141
9 147
10 255
11 335
12 338
13 500
14 596
15 699
16 808
17 815
18 1060
19 1067
20 1336
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 320
13 389
14 394
15 534
16 624
17 629
18 818
19 926
20 1042
1 1
2 3
3 8
4 14
5 32
6 58
7 64
8 118
9 120
10 183
11 258
12 318
13 382
14 390
15 540
16 642
17 649
18 852
19 981
20 1121
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 258
13 270
14 392
15 398
16 556
17 661
18 776
19 904
20 909
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 253
13 311
14 379
15 450
16 537
17 664
18 775
19 909
20 915
1 1
2 3
3 8
4 17
5 32
6 41
7 89
8 95
9 168
10 170
11 252
12 341
13 412
14 421
15 577
16 676
17 682
18 890
19 1021
20 1162
1 1
2 3
3 8
4 14
5 32
6 58
7 64
8 118
9 167
10 170
11 270
12 335
13 407
14 411
15 557
16 646
17 743
18 851
19 856
20 1074
1 1
2 3
3 8
4 14
5 32
6 58
7 64
8 118
9 120
10 183
11 258
12 318
13 385
14 461
15 550
16 647
17 739
18 744
19 976
20 1115
1 1
2 3
3 8
4 16
5 24
6 50
7 85
8 90
9 157
10 210
11 272
12 276
13 402
14 483
15 486
16 650
17 745
18 847
19 959
20 968
1 1
2 3
3 8
4 18
5 34
6 60
7 97
8 102
9 183
10 248
11 322
12 408
13 413
14 587
15 697
16 700
17 922
18 1047
19 1179
20 1321
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 258
13 322
14 397
15 403
16 566
17 676
18 679
19 901
20 903
1 1
2 3
3 7
4 15
5 30
6 35
7 67
8 69
9 109
10 161
11 205
12 214
13 314
14 390
15 397
16 549
17 652
18 766
19 894
20 899
1 1
2 3
3 8
4 18
5 34
6 47
7 97
8 136
9 140
10 244
11 246
12 357
13 460
14 544
15 637
16 642
17 830
18 944
19 947
20 1177
1 1
2 3
3 8
4 17
5 34
6 58
7 63
8 118
9 120
10 183
11 260
12 317
13 384
14 462
15 474
16 651
17 772
18 780
19 1028
20 1186


==> data/edge_count_theoretical.dat <==
x y
1.0 128256.0
1.1919191919191918 182209.62595653502
1.3838383838383839 245611.3523109887
1.5757575757575757 318461.17906336085
1.7676767676767677 400759.1062136517
1.9595959595959596 492505.133761861
2.1515151515151514 593699.2617079889
2.3434343434343434 704341.4900520354
2.5353535353535355 824431.8187940007
2.727272727272727 953970.2479338842
2.919191919191919 1092956.7774716865
3.111111111111111 1241391.4074074074
3.3030303030303028 1399274.1377410467
3.494949494949495 1566604.9684726049
3.686868686868687 1743383.8996020814
3.8787878787878785 1929610.931129476
4.070707070707071 2125286.0630547907
4.262626262626263 2330409.2953780233
4.454545454545454 2544980.6280991733
4.646464646464646 2769000.0612182426
4.838383838383838 3002467.594735231
5.03030303030303 3245383.2286501373
5.222222222222222 3497746.962962963
5.4141414141414135 3759558.7976737055
5.6060606060606055 4030818.7327823685
5.797979797979798 4311526.7682889495
5.98989898989899 4601682.90419345
6.181818181818182 4901287.1404958675
6.373737373737374 5210339.4771962045
6.565656565656565 5528839.914294459
6.757575757575757 5856788.451790632
6.949494949494949 6194185.089684725
7.141414141414141 6541029.827976736
7.333333333333333 6897322.666666666
7.525252525252525 7263063.605754514
7.717171717171717 7638252.645240282
7.909090909090908 8022889.785123966
8.1010101010101 8416975.025405569
8.292929292929292 8820508.366085092
8.484848484848484 9233489.807162534
8.676767676767676 9655919.348637894
8.868686868686869 10087796.990511172
9.06060606060606 10529122.732782368
9.252525252525253 10979896.575451486
9.444444444444445 11440118.518518519
9.636363636363635 11909788.561983468
9.828282828282827 12388906.705846338
10.020202020202019 12877472.950107127
10.212121212121211 13375487.294765837
10.404040404040403 13882949.739822464
10.595959595959595 14399860.28527701
10.787878787878787 14926218.931129474
10.97979797979798 15462025.67737986
11.171717171717171 16007280.52402816
11.363636363636363 16561983.47107438
11.555555555555555 17126134.51851852
11.747474747474747 17699733.666360576
11.93939393939394 18282780.91460055
12.13131313131313 18875276.26323844
12.323232323232322 19477219.712274253
12.515151515151514 20088611.261707984
12.707070707070706 20709450.911539637
12.898989898989898 21339738.661769204
13.09090909090909 21979474.51239669
13.282828282828282 22628658.463422097
13.474747474747474 23287290.51484542
13.666666666666666 23955370.666666664
13.858585858585858 24632898.918885827
14.05050505050505 25319875.271502905
14.242424242424242 26016299.724517904
14.434343434343434 26722172.277930826
14.626262626262625 27437492.931741655
14.818181818181817 28162261.685950406
15.010101010101009 28896478.54055708
15.2020202020202 29640143.49556167
15.393939393939393 30393256.550964184
15.585858585858585 31155817.706764612
15.777777777777777 31927826.96296296
15.969696969696969 32709284.319559224
16.16161616161616 33500189.776553404
16.353535353535353 34300543.33394551
16.545454545454547 35110344.99173554
16.737373737373737 35929594.749923475
16.929292929292927 36758292.608509324
17.12121212121212 37596438.56749311
17.31313131313131 38444032.6268748
17.505050505050505 39301074.78665443
17.696969696969695 40167565.04683195
17.88888888888889 41043503.40740741
18.08080808080808 41928889.86838077
18.27272727272727 42823724.42975205
18.464646464646464 43728007.09152127
18.656565656565654 44641737.85368838
18.848484848484848 45564916.71625344
19.040404040404038 46497543.67921639
19.232323232323232 47439618.74257729
19.424242424242422 48391141.906336084
19.616161616161616 49352113.170492806
19.808080808080806 50322532.535047434
20.0 51302400.0


==> data/neighborhood_bound_data_gemma.csv <==
x y
1 20977
2 21361
3 26925
4 34067
5 34452
6 30749
7 25409
8 20213
9 15098
10 10723
11 6996
12 4229
13 2400
14 1338
15 672
16 346
17 3
18 3
19 3
20 3
21 3
22 3
23 3
24 3
25 3
26 3
27 3
28 3
29 3
30 3
31 3

==> data/neighborhood_bound_data_llama.csv <==
x y
1 4735
2 10796
3 16582
4 19275
5 18066
6 15048
7 12642
8 9813
9 7276
10 5051
11 3372
12 2085
13 1160
14 711
15 357
16 240
17 129
18 122
19 71
20 59
21 54
22 43
23 18
24 18
25 15
26 15
27 4
28 19
29 93
30 153
31 3
32 20
33 6
34 6
35 4
36 2
37 2
38 1
39 1
40 4
41 4
42 3
43 1
44 1
45 2
46 1
47 1
48 6
49 6
50 5
51 2
52 2
53 1
54 1
55 1
56 4
57 3
58 1
59 1
60 3
61 2
62 1
63 2
64 11
65 8
66 9
67 4
68 2
69 1
70 2
71 3
72 5
73 4
74 6
75 5
76 7
77 9
78 9
79 6
80 11
81 11
82 6
83 1
84 0
85 0
86 0
87 1
88 0
89 0
90 0
91 1
92 0
93 0
94 0
95 1
96 2
97 2
98 1
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 1
114 1
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 1

==> data/neighborhood_bound_data_olmo.csv <==
x y
1 1814
2 4642
3 11177
4 14643
5 14657
6 12590
7 11332
8 9119
9 6929
10 4869
11 3267
12 2036
13 1131
14 707
15 352
16 224
17 126
18 123
19 71
20 59
21 54
22 43
23 18
24 18
25 14
26 15
27 4
28 9
29 3
30 5
31 3
32 13
33 7
34 6
35 4
36 2
37 2
38 1
39 1
40 4
41 4
42 3
43 1
44 1
45 2
46 1
47 1
48 6
49 6
50 5
51 2
52 2
53 1
54 1
55 1
56 4
57 3
58 1
59 1
60 3
61 2
62 1
63 2
64 9
65 9
66 9
67 4
68 2
69 1
70 2
71 3
72 5
73 4
74 6
75 5
76 7
77 9
78 9
79 6
80 11
81 11
82 6
83 1
84 0
85 0
86 0
87 1
88 0
89 0
90 0
91 1
92 0
93 0
94 0
95 1
96 2
97 2
98 1
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 1
114 1
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 1
